Investigation of the Excited States of $^{114}\mathrm{Sn}$ Using the GRIFFIN Spectrometer at TRIUMF

The semi-magic $^{110-122}\mathrm{Sn}$ isotopes display signs of shape coexistence in their excited $0^+$ states, which, in contrast to the spherical $0^+$ ground states, are deformed. This paper investigates the nuclear structure of $^{114}\mathrm{Sn}$ using the competing $\beta^+$ decay and electron capture of a radioactive beam of $^{114}\mathrm{Sb}$ produced at the TRIUMF-ISAC facility using the GRIFFIN spectrometer. This study will allow for an in-depth understanding of the excited $0^+$ states in $^{114}\mathrm{Sn}$, by focusing on their decay patterns. In the present experiment, transitions at 856.2-keV and 1405.0-keV, which were observed in an earlier $\beta^+$ decay study but not placed in the $^{114}\mathrm{Sn}$ level scheme, have been assigned to the level scheme in connection to the $0^+_3$ level at 2156.0-keV. Properly assigning these transitions refines the level scheme and enhances our understanding of the nuclear structure in $^{114}\mathrm{Sn}$.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



